A Scalable Actor-based Programming System for PGAS Runtimes

The PGAS model is well suited for executing irregular applications on cluster-based systems, due to its efficient support for short, one-sided messages. However, there are currently two major limitations faced by PGAS applications. The first relates to scalability: despite the availability of APIs that support non-blocking operations in special cases, many PGAS operations on remote locations are synchronous by default, which can lead to long-latency stalls and poor scalability. The second relates to productivity: while it is simpler for the developer to express all communications at a fine-grained granularity that is natural to the application, experiments have shown that such a natural expression results in performance that is 20x slower than more efficient but less productive code that requires manual message aggregation and termination detection. In this paper, we introduce a new programming system for PGAS applications, in which point-to-point remote operations can be expressed as fine-grained asynchronous actor messages. In this approach, the programmer does not need to worry about programming complexities related to message aggregation and termination detection. Our approach can also be viewed as extending the classical Bulk Synchronous Parallelism model with fine-grained asynchronous communications within a phase or superstep. We believe that our approach offers a desirable point in the productivity-performance space for PGAS applications, with more scalable performance and higher productivity relative to past approaches. Specifically, for seven irregular mini-applications from the Bale benchmark suite executed using 2048 cores in the NERSC Cori system, our approach shows geometric mean performance improvements of >=20x relative to standard PGAS versions (UPC and OpenSHMEM) while maintaining comparable productivity to those versions.

==> ppopp21.txt <==
Review #196A
Overall merit
2. 
Weak reject (Weak paper, though I will not fight strongly against it)
Paper summary (Including strengths and weaknesses)
This paper describes a C++ library (Selectors) that is a wrapper for the Conveyors communications aggregation library for PGAS systems. Selectors is inspired by actors (along with thousands of other systems). However, it only uses actors's input queueing and message-driven execution, not the rest of their computation model. Selectors take many of the rough edges off the Conveyors library and provide a nicer programming abstraction at low overhead costs. It is a clear improvement over the underlying system.

The paper is well written, but the contribution of this work is minor. Selectors' event-driven model is well known and widely used. The library's implementation is straight forward and presents no innovations. Clearly, a useful library, but the research contribution is missing.
Comments for author
Here are some specific suggestions to improve the presentation (beyond the general comment above):

What is this work's contribution over previous work embedding a PGAS system in a higher-level language (line 66 and sec. 7)?

Aggregation is a well-known latency/throughput tradeoff (not just a programming burden). Where is this discussed?

(line 120) "no restriction on the order in which the actor processes incoming messages, though many implementations (including ours) preserve the order of messages received from the same sender" makes no sense; the first part is about processing, the second part is about queuing order.

(sec 2.2) It would be simpler to say that Selectors are actors with multiple input queues (mailboxes).

(line 200) What does advance do? Dequeue? The Conveyors computation model is not adequately explained. Where does the message aggregation occur -- I can guess, but I should need to.

(line 290) What does it mean to treat a mailbox as a scalable distributed object?

(line 322) "The semantics of done is that users tell the runtime that the PE on which a specific actor/selector object resides will not send any more messages in the future, and the runtime can still keep the corresponding actor/selector alive so it can continue to receive messages and process them." If the PE will not send messages, how does the actor continue to send responses?

The code in the examples is missing pieces and seems to use non-standard syntax. Line 217 -- what is "more" and "OR"? Line 345 -- what is maibox_id? Line 411 -- what is Request_process?

(line 399) The claim about encapsulating the complexity of Conveyors is valid but trivial. This type of abstraction and encapsulation is a standard practice in programming.

(line 345) "recieving"

(line 475) What is done*? Why is it a "mini-version"? What does that mean?

The discussion of termination is not clear. You should present an algorithm, not an example.

I do not understand the model in sec 4.4. Does a selector start running under the runtime? If so, how does it get into the state in which it can process work outside of the runtime since yield puts it back into the runtime? If not, does every selector initially need to yield?

The explanation at the beginning of sec 5.1 is not clear since I am not familiar with HClib. Tasks == threads?

A research paper needs to present a research contribution. This paper describes a library that improves the API of Conveyors using the widely used technique of event-driven programming (which is widely known because of its near-universal use in message-passing frameworks). Selectors clearly improves over the underlying library, but the paper does not identify a new problem or provide a new technical contribution.

Review #196B
Overall merit
2. 
Weak reject (Weak paper, though I will not fight strongly against it)
Paper summary (Including strengths and weaknesses)
This paper presents an actor model for distributed computing that uses selectors. The actor model is built on top of Conveyors and HClib. The APIs are designed for a fairly tight lowering from the actor model to Conveyors, with only a minimal amount of additional buffering required to store messages that Conveyors is not yet ready to accept.

The authors provide some experiments that show large improvements over PGAS runtimes (OpenSHMEM and UPC) that perform no message aggregation. Compared to Conveyors (on which the proposed actor model is built) there is a 1.23x slowdown (geometric mean). There are no other comparisons with models that perform message aggregation, and the benchmarks are heavily biased towards cases where message aggregation makes a large difference.

Contributions

Design of actor model that lowers in a straightforward way to Conveyors
Termination protocol to detect when actors have terminated, with dependencies between mailboxes within a selector
Evaluation of seven Bale suite benchmarks on the proposed model, OpenSHMEM, UPC, and Conveyors
Strengths

Paper itself is well-written and easy to understand.
The tight lowering between the actor model and Convyors makes it easy to understand what is being gained here, and where performance is lost over a direct use of Conveyors.
Retains most of the performance of Conveyors with a good explanation of where the remaining performance is going, and what is being gained in return in terms of programmability.
Weaknesses

The way that the system is advertised is misleading. This is an actor model. It happens to be built on top of a PGAS model, but it does not in itself expose any PGAS features. Notably, there is no global address space, which is the major selling point of the PGAS runtimes. (Yes, you can go around the actor model if you want. I don't think this counts. Also, you are making the program non-portable, since it would lose the current ability to choose the backend used by Conveyors.)

There are no comparisons with Charm++ or other actor models. Yes, the experiments show that the lowering from the actor model to Conveyors loses a small amount of performance. But nothing is said for this actor model in comparison to other actor models. Charm++ has a native network backend (that uses uGNI on Cray machines), so it seems plausible that the performance may be reasonable.

A note about Table 1 results: I do not think these results are well-designed. In particular, there are a variety of settings that influence performance on the various programming systems, so without knowing more detail about how the various implementations were designed (and whether there was any solicitation of feedback from the specific programming model teams), I do not think these results can be trusted.

The experiments benchmarks are not representative of realistic workloads; in fact they seem to be chosen to exaggerate the impact of message aggregation. Therefore it is not surprising that the other PGAS models (aside from Conveyors) perform so poorly.

In general there is a lack of information on the benchmarks, who they are from, how well they are tuned, etc. There is no paper to read about them. The cited Github page has a very minimal amount of information.

The description of the programming model seems to be missing a few pieces like how the system is initialized and how different handlers are registered, etc. (See below for comments.)

Comments for author
Citations in the PDF file are not linked. I'm slightly surprised by this since I think the LaTeX template does this by default. Please check this in the final version.

Lines 53-56: I think this is going too far. It may be fair to say that there has been renewed interest in sparse algorithms, but I think sparse algorithms go quite far back in HPC so it's really not fair to say "Traditionally HPC applications mainly made use of dense data structures".

Section 2.1: There is a massive omission in this section, which is that actors are not allowed to access global state. And in fact, in many systems actors are not even allowed to refer to global state. Actors can only keep references to other actors, but cannot even calculate pointers into the local state of those actors (let alone get any sort of direct access). This is very important to mention at this point because it is nearly the exact opposite of the PGAS model where global state is explicitly encouraged.

Line 153: I know SPMD is a pretty basic programming model, but you should at least spell this out the first time you use it in the paper.

Table 1: What are "Hg" and "Ig"?

Lines 184-190: Since this is essentially presenting an experiment, I think there needs to be more text here. Some of this is in Table 1 (or the caption for Table 1), but we don't know, for example, how many times the experiments were repeated, or who wrote these codes, whether any attempt was made to contact the respective development teams to ensure that the different versions are written to take advantage of the respective models, or anything else. At the moment, all we can really conclude is that, for the level of effort put in by the authors (which is not necessarily uniform per system), that Conveyors seems to perform the best.

Lines 208-210, 247-252: And this is a perfect example of why this is tricky. This is the level of detail required to optimize Conveyors. Was similar effort put into the other systems?

Listing 3, line 7: Is this C? What's "OR"?

Lines 256-259: Where does the table say this? I only see one line for Conveyors.

Listing 6: This code sample seems to be incomplete. I don't see any code that e.g. wires up Request_process to one mailbox and Response_process to the other.

Lines 445-446: How does the system know that Response depends on Request? I don't imagine that the system is doing static analysis on the code to figure this out.

Line 524: Missing period.

Lines 528-532: I don't personally feel like I got anything out of the initial part of this paragraph. I would instead focus on the use of HClib, the decomposition of a selector into two tasks, and the mapping of those tasks. The rest of Figure 2 can, in my opinion, be left out.

Lines 533-541: The use of the word "tasks" in this section is a bit unfortunate. "Tasks" would seem to imply a new programming model is being introduced, and in combination with the (new in this section) discussion of HClib, makes readers wonder if they have just stepped off into another paper. It would help to explain that these are internal implementation details that are not exposed in the user-facing programming model (assuming that is true). It would also help to use a different word for "task"---or if "task" is a term that comes from HClib, then make that explicit: "These features are mapped to HClib tasks in the following way..." etc.

Lines 542-551: This is a whole other level of complexity in the programming model that isn't discussed before. It's not motivated, so it's not clear why it's needed. It also make things a lot more complicated, so without proper justification it seems unappealing.

Lines 575-576: Need more detail here. If the library always accepts the message, does that mean it has to allocate? What are the implications of that? I could easily see this being a performance issue.

Line 626: These constructs need to be explained, you cannot assume the reader knows about them already.

Line 670: The benchmark suite needs more description. What is it, who wrote it, what are its goals and what systems does it support? The citation seems to go directly to a Github link, so this information needs to provided inline since there seems to be no paper to cite.

Line 645: To be clear, these are Cori Haswell nodes; Cori also has KNL nodes so it is important to be clarify which ones are being used.

Figure 3: These graphs are fairly hard to read. At a minimum, but the numerical labels could be rotated, and the taller columns could overlap the numbers to give the figure more space.

Line 802: Charm++ isn't just inspired by the actor model, it is an actor model. In my opinion a "chare" need not be mentioned at all here since it is mainly Charm++'s internal terminology for an actor.

Line 862: This slowdown number needs to be mentioned in the introduction of the paper and anywhere else these overall performance numbers are quoted.

Review #196C
Overall merit
2. 
Weak reject (Weak paper, though I will not fight strongly against it)
Paper summary (Including strengths and weaknesses)
This paper proposes a new programming system for PGAS runtimes where all the remote operations are asynchronous by default through the use of an actor-based programming system. The approach is aimed at improving the productivity of PGAS programs with asynchronous remote memory accesses, which were provided in the past through low-level mechanisms (e.g., message aggregation) that often increase the complexity to the high-level programmer.
Comments for author
The general motivation of this work, i.e. to use the asynchronous model of actors to improve PGAS programming systems, is a nice idea that merges two important concepts/models in parallel/concurrent processing. So, the overall merit of the approach is potentially very interesting.

The authors should improve the motivation of their work starting from the Introduction. The drawbacks and challenges of the PGAS programming models should be explained more clearly to a general reader. While it is sufficiently clear the need of aggregating small messages to reduce the run-time overhead, it is less clear what is the impact to the programmer in terms of programming effort, which is sometimes referred to as a cumbersome activity by the authors. Maybe an example to understand this burden can be useful to better appreciate the proposed idea. In particular, it is not clear why the use of the converyors should always be made visible to the programmer, and why they cannot be used within the run-time system of specific distributed array abstractions within the PGAS runtime. In particular, although supported by Table 1 and by citing some previous papers [11,12] it is not clear in which cases automatic message aggregation is worse than a manual one, and what are the application domains and structures where such manual activities are better and pay off than automatic ones.

The Background section focus on the actor-based model and its extensions (selectors). However, since the paper is strongly related to the PGAS programming model for HPC applications, I think that a section about this and its drawbacks/challenges should be part of the Background too.

In general, I found the reading of the central part of the paper generally hard. In several parts, the authors referred to the programming burden, which is something difficult to evaluate precisely. The use of actors provide a better abstraction but it is not easy to identify the difference in terms of programming complexity w.r.t using directly the conveyor library. Furthermore, it is not clear if such programming complexity is related to the specific API of the conveyor library, or if it is a general problem that the authors tried to solve with the use of actor-based programming. If so, the presentation of the problem should be made more general in order to clarify the solution and its contribution which is, sometimes, hard to understand.

The experimental evaluation has been done on the Cori supercomputer and it is based on several mini-applications already based on Converyors (why not other solutions?). Authors showed weak scalability results. Although these micro-applications stress the different idioms of PGAS runtimes, experiments on more complex applications, where such idioms are used in a more realistic manner, should be provided to increase the strength of the experimental evaluation. The last section about code verbosity is interesting and follows the idea of better explaining the reduction of programming complexity claimed by the authors. However, this was done for a specific micro-application and only considering code lines, which is a very biased metric (other metrics exist and are used to evaluate the programming complexity in the literature, and this can be the subject of a more careful analysis by the authors).

In summary, the paper has some scientific merits. However, I did not find convincing the way in which the authors introduced and explained the arguments about the programming complexity, which is claimed to be improved by using actor-based abstractions. Maybe the properties of the approach can be explained in a better way. However, also the experimental evaluation seems to be not so in-depth to reach the standard of a PPoPP publication. So, I think that the paper is not ready to be accepted as it is.
